Cluster algebras and Jones polynomials

We present a new and very concrete connection between cluster algebras and knot theory. This connection is being made via continued fractions and snake graphs. It is known that the class of 2-bridge knots and links is parametrized by continued fractions, and it has recently been shown that one can associate to each continued fraction a snake graph, and hence a cluster variable in a cluster algebra. We show that up to normalization by the leading term the Jones polynomial of the 2-bridge link is equal to the specialization of this cluster variable obtained by setting all initial cluster variables to 1 and specializing the initial principal coefficients of the cluster algebra as follows $y_1=t^{-2}$ and $ y_i=-t^{-1}$, for all $i> 1$. As a consequence we obtain a direct formula for the Jones polynomial of a 2-bridge link as the numerator of a continued fraction of Laurent polynomials in $q=-t^{-1}$. We also obtain formulas for the degree and the width of the Jones polynomial, as well as for the first three and the last three coefficients. Along the way, we also develop some basic facts about even continued fractions and construct their snake graphs. We show that the snake graph of an even continued fraction is ismorphic to the snake graph of a positive continued fraction if the continued fractions have the same value. We also give recursive formulas for the Jones polynomials.

==> crossing.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{34.05bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{crossing.pdf}}%
  \end{picture}%
\endgroup%


==> crossingminus.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'crossingminus.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{34.060256bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99969889)%
    \put(0,0){\includegraphics[width=\unitlength]{crossingminus.pdf}}%
  \end{picture}%
\endgroup%


==> fig_Jonex.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig Jonex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{94.17351176bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.18383089)%
    \put(0,0){\includegraphics[width=\unitlength]{fig Jonex.pdf}}%
    \put(0.05675385,0.0192215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_-$}}}%
    \put(0.38642583,0.0192215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_+$}}}%
    \put(0.7380832,0.0192215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_0$}}}%
  \end{picture}%
\endgroup%


==> gammafig.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gammafig.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{388.60186768bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21980481)%
    \put(0,0){\includegraphics[width=\unitlength]{gammafig.pdf}}%
    \put(0.8280439,0.12494075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_{10}$}}}%
    \put(0.71504132,0.04926943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_{9}$}}}%
    \put(0.13303953,0.12494075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_0$}}}%
    \put(0.22755487,0.14713768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_1$}}}%
    \put(0.23788894,0.04926943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_2$}}}%
    \put(0.33971147,0.04926943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_3$}}}%
    \put(0.25762963,0.20313447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_1$}}}%
    \put(0.23082627,0.00588448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_2$}}}%
    \put(0.34189242,0.00588448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_3$}}}%
    \put(0.4176453,0.20313447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_4$}}}%
    \put(0.71790516,0.00588448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_9$}}}%
    \put(0.15870162,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_1}$}}}%
    \put(0.46195764,0.00588448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_5$}}}%
    \put(0.56487062,0.00588448){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_6$}}}%
    \put(0.59227537,0.20313447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_7$}}}%
    \put(0.72613981,0.20313447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e_8$}}}%
    \put(0.41268206,0.14713768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_4$}}}%
    \put(0.45775877,0.04926943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_5$}}}%
    \put(0.55360917,0.04926943){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_6$}}}%
    \put(0.60102983,0.14713768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_7$}}}%
    \put(0.70705125,0.14713768){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\zD_8$}}}%
    \put(0.20810952,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_2}$}}}%
    \put(0.28222134,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_3}$}}}%
    \put(0.36456783,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_4}$}}}%
    \put(0.41809305,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_5}$}}}%
    \put(0.48808757,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_6}$}}}%
    \put(0.57043406,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_7}$}}}%
    \put(0.62395928,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_8}$}}}%
    \put(0.66513252,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_9}$}}}%
    \put(0.76806564,0.08256479){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tau_{i_{10}}$}}}%
    \put(0.4381504,0.11896857){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{\small$\zg$}}}%
    \put(0.06846663,0.10879752){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small$s$}}}%
    \put(0.90459186,0.10375278){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small$t$}}}%
    \put(-0.00067952,0.10866166){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$$}}}%
    \put(0.4381504,0.11896857){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{\small$\zg$}}}%
    \put(0.4381504,0.11896857){\color[rgb]{1,0,0}\makebox(0,0)[lb]{\smash{\small$\zg$}}}%
  \end{picture}%
\endgroup%


==> sg23.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sg23.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{49.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67741935)%
    \put(0,0){\includegraphics[width=\unitlength]{sg23.pdf}}%
  \end{picture}%
\endgroup%

